Visualizing Geophylogenies -- Internal and External Labeling with Phylogenetic Tree Constraints

A geophylogeny is a phylogenetic tree (or dendrogram) where each leaf (e.g. biological taxon) has an associated geographic location (site). To clearly visualize a geophylogeny, the tree is typically represented as a crossing-free drawing next to a map. The correspondence between the taxa and the sites is either shown with matching labels on the map (internal labeling) or with leaders that connect each site to the corresponding leaf of the tree (external labeling). In both cases, a good order of the leaves is paramount for understanding the association between sites and taxa. We define several quality measures for internal labeling and give an efficient algorithm for optimizing them. In contrast, minimizing the number of leader crossings in an external labeling is NP-hard. On the positive side, we show that crossing-free instances can be solved in polynomial time and give a fixed-parameter tractable (FPT) algorithm. Furthermore, optimal solutions can be found in a matter of seconds on realistic instances using integer linear programming. Finally, we provide several efficient heuristic algorithms and experimentally show them to be near optimal on real-world and synthetic instances.

==> data-average.csv <==
n;uni-avg-heur;uni-avg-heur-loss;uni-avg-greed;uni-avg-greed-loss;uni-avg-ilp;coast-avg-heur;coast-avg-heur-loss;coast-avg-greed;coast-avg-greed-loss;coast-avg-ilp;cluster-avg-heur;cluster-avg-heur-loss;cluster-avg-greed;cluster-avg-greed-loss;cluster-avg-ilp
10;5.7;0.1;5.6;0;5.6;7.2;0.3;6.9;0;6.9;2.8;0;2.8;0;2.8
15;19.1;0.2;18.9;0;18.9;20.9;0.1;20.8;0;20.8;10.6;0;10.6;0;10.6
20;38.6;0.4;38.2;0;38.2;38.9;0.1;38.8;0;38.8;23.1;0.9;22.2;0;22.2
25;58.5;1;57.5;0;57.5;62.3;0.5;61.8;0;61.8;41.2;0.5;40.7;0;40.7
30;98.1;0.7;97.5;0.1;97.4;91.1;0.6;90.5;0;90.5;55.1;0.3;54.8;0;54.8
35;157.2;1.7;155.7;0.2;155.5;136.3;0.8;135.5;0;135.5;78.1;1.3;76.8;0;76.8
40;177.3;1.7;175.7;0.1;175.6;161.8;0.7;161.6;0.5;161.1;120.6;1;119.7;0.1;119.6
45;231.4;1.8;229.6;0;229.6;233.6;0.4;233.2;0;233.2;146;1.3;144.7;0;144.7
50;293.9;2.6;291.9;0.6;291.3;286.1;0.5;285.6;0;285.6;194.8;2.1;192.7;0;192.7
55;381;4.9;376.3;0.2;376.1;360.3;0.3;360;0;360;212.7;1.8;211;0.1;210.9
60;458.5;3.3;455.3;0.1;455.2;485;0.7;484.3;0;484.3;331.3;6;325.5;0.2;325.3
65;515.6;2.6;513.2;0.2;513;564.1;0.5;563.6;0;563.6;278.3;2.3;276.2;0.2;276
70;576.6;5.4;571.7;0.5;571.2;600.8;0.7;600.1;0;600.1;368;3.9;364.3;0.2;364.1
75;696.6;6.5;690.2;0.1;690.1;746.1;0.6;745.5;0;745.5;448.1;9.1;439.1;0.1;439
80;780.6;9.5;771.7;0.6;771.1;830.4;0.7;829.7;0;829.7;596.8;5.3;591.5;0;591.5
85;929.9;6;924.1;0.2;923.9;938.7;0.5;938.2;0;938.2;609.2;2.8;606.4;0;606.4
90;1038.2;8.3;1030;0.1;1029.9;1033.4;0.5;1032.9;0;1032.9;679.7;3.6;676.2;0.1;676.1
95;1134.6;6.6;1128.3;0.3;1128;1139.1;0.7;1138.4;0;1138.4;687.7;9.8;678.7;0.8;677.9
100;1262.7;12.3;1250.9;0.5;1250.4;1182.1;0.4;1181.7;0;1181.7;892.8;4.5;888.5;0.2;888.3

==> ilp-stats.csv <==
n;coast-time;coast-xing;cluster-time;cluster-xing;uni-time;uni-xing
10;0.1116800308227539;11;0.10735392570495605;1;0.10586309432983398;5
10;0.11403989791870117;4;0.11884284019470215;6;0.10742497444152832;3
10;0.10421991348266602;1;0.10860896110534668;3;0.11243176460266113;7
10;0.11359477043151855;11;0.10605025291442871;4;0.10524797439575195;3
10;0.12801003456115723;8;0.10378217697143555;4;0.16370415687561035;4
10;0.10433316230773926;8;0.10993003845214844;4;0.10697484016418457;12
10;0.11104512214660645;6;0.12545299530029297;2;0.10631990432739258;10
10;0.10358214378356934;9;0.10649800300598145;0;0.11058712005615234;6
10;0.11056780815124512;9;0.10534906387329102;4;0.11126399040222168;6
10;0.11635518074035645;2;0.10843801498413086;0;0.10361099243164062;0
100;0.17241311073303223;1093;1.5913078784942627;869;252.59851598739624;1443
100;0.1694350242614746;1207;23.534299850463867;1109;7.719706058502197;1133
100;0.16709613800048828;1736;2.7092769145965576;437;8.904552936553955;1350
100;0.16561102867126465;951;0.8855891227722168;1227;11.307902336120605;1200
100;0.17239713668823242;669;25.23617911338806;1058;40.27373003959656;1293
100;0.2147388458251953;1045;0.8819320201873779;784;8.684146881103516;1076
100;0.17200899124145508;1103;44.74340295791626;1234;23.961751699447632;1353
100;0.17519903182983398;1233;7.1444337368011475;498;23.11189293861389;1237
100;0.18129920959472656;1369;158.97044801712036;958;37.63242769241333;1331
100;0.16351580619812012;1411;10.147237062454224;709;3.1559641361236572;1088
15;0.1076347827911377;10;0.10985612869262695;8;0.10956168174743652;10
15;0.12193679809570312;22;0.11357307434082031;5;0.11504197120666504;25
15;0.11820173263549805;18;0.12175107002258301;6;0.11689901351928711;17
15;0.11134505271911621;19;0.10999870300292969;8;0.14200091361999512;25
15;0.1199181079864502;18;0.11578702926635742;10;0.11126899719238281;21
15;0.1065683364868164;23;0.11169886589050293;7;0.11057090759277344;11
15;0.10967397689819336;10;0.1190958023071289;26;0.11245107650756836;26
15;0.10695290565490723;35;0.1368727684020996;14;0.10744619369506836;17
15;0.10383796691894531;37;0.10846614837646484;5;0.13075017929077148;19
15;0.12111902236938477;16;0.11434602737426758;17;0.11785602569580078;18
20;0.10675716400146484;39;0.12378907203674316;14;0.1273951530456543;28
20;0.11664104461669922;52;0.1404249668121338;29;0.11638998985290527;31
20;0.1054530143737793;39;0.11515378952026367;19;0.13669490814208984;46
20;0.10562515258789062;36;0.18423104286193848;28;0.11573100090026855;40
20;0.10482120513916016;35;0.11795687675476074;22;0.11682915687561035;52
20;0.10453510284423828;32;0.1246640682220459;36;0.29552793502807617;40
20;0.10629606246948242;48;0.11805605888366699;13;0.11285185813903809;13
20;0.11663699150085449;31;0.21818876266479492;36;0.11872100830078125;36
20;0.10685205459594727;40;0.15843701362609863;12;0.18229222297668457;55
20;0.11464095115661621;36;0.10816311836242676;13;0.14312100410461426;41
25;0.12767410278320312;82;0.14459800720214844;33;0.12019681930541992;64
25;0.10745692253112793;55;0.15833401679992676;42;0.14554905891418457;52
25;0.11279988288879395;82;0.17093920707702637;56;0.2791738510131836;65
25;0.11099982261657715;61;0.3414492607116699;56;0.2022409439086914;70
25;0.10908198356628418;71;0.12864112854003906;34;0.1261000633239746;55
25;0.1112508773803711;53;0.12431478500366211;23;0.35458803176879883;61
25;0.1403341293334961;79;0.12716913223266602;25;0.22450780868530273;81
25;0.1073768138885498;49;0.13955187797546387;47;0.13203215599060059;46
25;0.11651086807250977;47;0.1341111660003662;71;0.1231532096862793;46
25;0.1067802906036377;39;0.12968683242797852;20;0.14132308959960938;35
30;0.10924172401428223;105;0.14599084854125977;56;0.1427469253540039;113
30;0.11376476287841797;125;0.13399505615234375;54;0.12096619606018066;79
30;0.11885428428649902;59;0.1477060317993164;70;0.13475608825683594;102
30;0.11175775527954102;100;0.1561441421508789;80;0.13061904907226562;105
30;0.11176419258117676;68;0.14306211471557617;19;0.17732906341552734;59
30;0.1180877685546875;85;0.13462376594543457;21;0.154343843460083;105
30;0.11039209365844727;76;0.2920541763305664;75;0.16037893295288086;72
30;0.1927351951599121;109;0.1646571159362793;40;0.16734099388122559;87
30;0.11555624008178711;69;0.28288984298706055;104;0.23330259323120117;105
30;0.11145424842834473;100;0.13433122634887695;44;0.1981050968170166;94
35;0.11664104461669922;114;0.13763999938964844;41;0.9835350513458252;166
35;0.12009501457214355;110;0.17496395111083984;66;0.23902606964111328;159
35;0.11829304695129395;111;0.21683001518249512;95;0.49860095977783203;162
35;0.12232804298400879;145;0.12511110305786133;89;0.9184010028839111;189
35;0.11600708961486816;189;0.14769816398620605;58;0.3351249694824219;129
35;0.11908984184265137;140;0.21464300155639648;67;3.2407279014587402;168
35;0.10926604270935059;115;0.9227468967437744;92;0.23003101348876953;106
35;0.11042475700378418;142;0.13578104972839355;44;0.19995594024658203;138
35;0.11441183090209961;122;0.9258780479431152;142;1.043889045715332;193
35;0.1109321117401123;167;0.19370317459106445;74;0.15127205848693848;145
40;0.13335704803466797;224;0.20242619514465332;127;0.19836974143981934;162
40;0.1264939308166504;115;0.14189386367797852;95;0.18498492240905762;124
40;0.11193394660949707;112;0.2029738426208496;139;0.8223509788513184;177
40;0.13173890113830566;137;0.14761090278625488;166;0.6668002605438232;167
40;0.11553525924682617;154;0.30010008811950684;75;0.8943569660186768;194
40;0.11284613609313965;221;0.271331787109375;93;2.860732078552246;225
40;0.11651182174682617;92;0.17684412002563477;131;0.27938318252563477;153
40;0.11639809608459473;134;0.14524102210998535;37;1.0964257717132568;190
40;0.11517691612243652;227;0.23627471923828125;94;0.8081347942352295;196
40;0.13659191131591797;195;0.46434807777404785;239;0.17006492614746094;168
45;0.13905692100524902;316;0.43740177154541016;194;0.8811519145965576;225
45;0.12656903266906738;275;1.4813439846038818;123;0.5024991035461426;188
45;0.12154603004455566;148;0.1524219512939453;132;0.3343501091003418;193
45;0.12392783164978027;193;0.1992778778076172;80;0.29300689697265625;235
45;0.11762309074401855;230;0.18053627014160156;72;0.6819560527801514;247
45;0.11650681495666504;203;0.2512519359588623;169;0.5769517421722412;169
45;0.12380623817443848;289;1.070296049118042;209;0.7845611572265625;224
45;0.12053728103637695;164;0.1649928092956543;76;0.3919661045074463;243
45;0.13669705390930176;230;0.3071589469909668;244;3.688215970993042;339
45;0.11544203758239746;284;0.28608202934265137;148;0.9768092632293701;233
50;0.1273210048675537;247;0.32462215423583984;189;4.957812786102295;382
50;0.11999201774597168;345;0.22155523300170898;104;0.7502777576446533;233
50;0.12087512016296387;194;0.28044795989990234;317;0.9200942516326904;280
50;0.11919093132019043;205;0.4181852340698242;266;1.9955263137817383;322
50;0.12556791305541992;287;0.158768892288208;115;0.2654869556427002;207
50;0.12117123603820801;273;89.30904507637024;201;5.780402183532715;246
50;0.13074302673339844;272;0.22413110733032227;147;0.20068931579589844;236
50;0.11901402473449707;395;0.20976781845092773;158;1.485586166381836;336
50;0.1208810806274414;328;0.22092795372009277;223;3.135915994644165;313
50;0.1259441375732422;310;0.15052485466003418;207;1.0575921535491943;358
55;0.12962007522583008;428;1.6522910594940186;292;0.40625;354
55;0.1252598762512207;386;0.31055593490600586;250;1.1339528560638428;405
55;0.14168620109558105;251;0.2676553726196289;353;1.2824561595916748;350
55;0.1268773078918457;469;0.20847201347351074;149;0.35230326652526855;281
55;0.12698984146118164;260;0.19350099563598633;87;0.6587109565734863;350
55;0.12270522117614746;388;1.0253031253814697;335;1.1143701076507568;377
55;0.1354978084564209;340;0.20086193084716797;265;5.649413824081421;386
55;0.1260828971862793;415;0.43605494499206543;139;6.693586826324463;476
55;0.12231302261352539;399;0.1750810146331787;61;0.37245988845825195;357
55;0.12498593330383301;264;0.19904422760009766;178;1.6801962852478027;425
60;0.1519181728363037;504;0.286466121673584;217;0.3758120536804199;412
60;0.12973475456237793;430;16.742092847824097;324;3.940222978591919;503
60;0.12670207023620605;530;1.7021450996398926;326;3.3642849922180176;466
60;0.12595319747924805;448;4.738958120346069;285;1.3236150741577148;403
60;0.13318681716918945;445;0.47919321060180664;283;9.645376920700073;474
60;0.1275167465209961;425;0.4338240623474121;188;5.806343078613281;568
60;0.12713289260864258;567;1.1475889682769775;489;1.085097074508667;374
60;0.12443804740905762;551;1.9469151496887207;548;0.8937950134277344;391
60;0.12599587440490723;303;8.198886156082153;431.9999999719077;4.150619983673096;462
60;0.1238248348236084;640;0.3533921241760254;161;2.4106669425964355;499
65;0.14524507522583008;613;0.34930992126464844;357;2.920794725418091;502
65;0.13582777976989746;479;21.415348291397095;431;1.7026722431182861;572
65;0.14242315292358398;654;0.903151273727417;306;1.556023120880127;542
65;0.13607096672058105;607;0.36444902420043945;236;3.0615808963775635;502
65;0.135908842086792;719;0.4347879886627197;213;15.665854930877686;638
65;0.13397574424743652;566;0.42790985107421875;238;0.897515058517456;497
65;0.13341593742370605;573;0.2710409164428711;200;0.3888270854949951;437
65;0.13858294486999512;388;1.7138640880584717;216;3.2765188217163086;559
65;0.14313316345214844;463;4.803544282913208;333;1.3925912380218506;460
65;0.13318300247192383;574;0.28975892066955566;230;0.33270692825317383;421
70;0.1493837833404541;468;0.44235706329345703;240;1.734330177307129;515
70;0.14039397239685059;813;2.775614023208618;563;9.79387879371643;705
70;0.15383028984069824;489;1.1416571140289307;236;2.728973865509033;610
70;0.14848709106445312;878;0.8638050556182861;246;0.9180049896240234;561
70;0.14007115364074707;483;0.40291500091552734;224;16.419949054718018;564
70;0.13852381706237793;648;0.8846101760864258;351;2.9133341312408447;586
70;0.13119816780090332;568;0.32177209854125977;241;4.192739963531494;654
70;0.14479899406433105;727;1.5187151432037354;441;4.473366022109985;558
70;0.1325221061706543;538;9.195007801055908;621;4.987994909286499;477
70;0.13687705993652344;389;4.825890064239502;478;1.1433470249176025;482
75;0.16094684600830078;916;2.8818511962890625;467;0.6732091903686523;576
75;0.15057897567749023;419;0.43572378158569336;404;14.38192105293274;640
75;0.1564931869506836;743;3.1161086559295654;396;4.995626926422119;749
75;0.14394807815551758;478;19.09542679786682;610;2.6924989223480225;653
75;0.14664292335510254;752;0.4391348361968994;277;6.044983863830566;679
75;0.13549304008483887;983;0.422957181930542;351;5.130574941635132;761
75;0.14900517463684082;1020;0.33339810371398926;272;9.769437313079834;650
75;0.137739896774292;798;55.232004165649414;637;2.953355073928833;688
75;0.13155674934387207;480;8.238007068634033;667;15.500909805297852;730
75;0.13758111000061035;866;1.3760111331939697;309;1.424433946609497;775
80;0.14344406127929688;603;0.7910149097442627;595;1.850409984588623;722
80;0.14262604713439941;690;0.7381150722503662;564;6.972633123397827;840
80;0.13969206809997559;598;0.5340542793273926;535;24.825713872909546;962
80;0.17398715019226074;997;16.374167680740356;723;1.30826997756958;838
80;0.15033888816833496;1085;3.375321865081787;659;0.6795220375061035;731
80;0.14629507064819336;758;3.3616180419921875;399;8.024842023849487;720
80;0.14577102661132812;636;32.16124486923218;676;7.760166883468628;738
80;0.14263701438903809;995;0.32757091522216797;555;0.6152818202972412;640
80;0.16385221481323242;979;0.9439647197723389;884;16.22368884086609;863
80;0.14372706413269043;956;0.3620131015777588;325;1.708125352859497;657
85;0.15935587882995605;772;0.4283170700073242;649;6.935853719711304;835
85;0.14550304412841797;799;1.1496548652648926;337;1.0316321849822998;760
85;0.15750598907470703;977;0.3622629642486572;614;22.094106674194336;1096
85;0.17790794372558594;867;3.741726875305176;442;84.2070701122284;1229
85;0.15884995460510254;1325;0.4986898899078369;677;96.28713822364807;1059
85;0.14645004272460938;831;1.9658191204071045;513;4.105077028274536;836
85;0.18209505081176758;1008;12.286409139633179;930;27.27147603034973;858
85;0.15777826309204102;1027;1.558877944946289;505;5.70822811126709;743
85;0.201066255569458;763;3.08512282371521;766;1.4978370666503906;986
85;0.1486220359802246;1013;0.46006131172180176;631;25.302984952926636;837
90;0.1828901767730713;1313;1.7635929584503174;843;8.629668235778809;933
90;0.15820693969726562;641;0.348128080368042;611;32.040653705596924;1116
90;0.15254926681518555;1288;40.83488321304321;890;5.110983848571777;1153
90;0.15510177612304688;1124;1.95231294631958;433;13.455559968948364;1158
90;0.15894579887390137;1068;1.4880931377410889;349;5.044558048248291;967
90;0.16085219383239746;1045;84.37405371665955;1006;83.4712860584259;1261
90;0.16297316551208496;1049;4.150961875915527;698;0.739976167678833;701
90;0.17975592613220215;929;90.92651200294495;814;71.85845589637756;1168
90;0.15462493896484375;1028;5.39882493019104;785;6.0216028690338135;1075
90;0.16688895225524902;844;0.6091930866241455;332;1.427009105682373;767
95;0.1669771671295166;969;2.2458550930023193;917;6.664846181869507;971
95;0.16089797019958496;1700;5.356857776641846;666;23.508337259292603;1227
95;0.1654491424560547;744;8.899599075317383;907;39.32963490486145;1219
95;0.15616607666015625;1353;14.699955940246582;676;2.0147461891174316;954
95;0.16628122329711914;765;0.38527703285217285;501;30.749022960662842;1104
95;0.18247079849243164;1159;2.9682798385620117;628;36.538015842437744;1325
95;0.17220401763916016;1133;0.5797708034515381;673;125.46796703338623;1341
95;0.19191312789916992;1343;29.8182590007782;484;8.566745042800903;1186
95;0.15923190116882324;1197;0.6717135906219482;426;0.7979891300201416;1024
95;0.16182780265808105;1021;1.037543773651123;901;8.826140880584717;929
